Parsing TTree Formula in Python

Uproot can read ROOT files directly in pure Python but cannot (yet) compute expressions in ROOT's TTreeFormula expression language. Despite its popularity, this language has only one implementation and no formal specification. In a package called "formulate," we defined the language's syntax in standard BNF and parse it with Lark, a fast and modern parsing toolkit in Python. With formulate, users can now convert ROOT TTreeFormula expressions into NumExpr and Awkward Array manipulations. In this contribution, we describe BNF notation and the Look Ahead Left to Right (LALR) parsing algorithm, which scales linearly with expression length. We also present the challenges with interpreting TTreeFormula expressions as a functional language; some function-like forms can't be expressed as true functions. We also describe the design of the abstract syntax tree that facilitates conversion between the three languages. The formulate package has zero package dependencies, so we are adding it as one of Uproot's dependencies so that Uproot will be able to use TTreeFormula expressions, whether they are hand-written or embedded in a ROOT file as TTree aliases.

==> README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.

